A Combination Model for Time Series Prediction using LSTM via Extracting Dynamic Features Based on Spatial Smoothing and Sequential General Variational Mode Decomposition

In order to solve the problems such as difficult to extract effective features and low accuracy of sales volume prediction caused by complex relationships such as market sales volume in time series prediction, we proposed a time series prediction method of market sales volume based on Sequential General VMD and spatial smoothing Long short-term memory neural network (SS-LSTM) combination model. Firstly, the spatial smoothing algorithm is used to decompose and calculate the sample data of related industry sectors affected by the linkage effect of market sectors, extracting modal features containing information via Sequential General VMD on overall market and specific price trends; Then, according to the background of different Market data sets, LSTM network is used to model and predict the price of fundamental data and modal characteristics. The experimental results of data prediction with seasonal and periodic trends show that this method can achieve higher price prediction accuracy and more accurate accuracy in specific market contexts compared to traditional prediction methods Describe the changes in market sales volume.

==> Reference.txt <==
@article{1,
  title={An approach of sales prediction system of customers using data analytics techniques},
  author={Vengatesan, K and Visuvanathan, E and Kumar, A and Yuvaraj, S and Tanesh, P Shivkumar},
  journal={Advances in Mathematics: Scientific Journal},
  volume={9},
  number={7},
  pages={5049--5056},
  year={2020}
}

@article{2,
  title={Stock market trend prediction using a functional time series approach},
  author={Huang, Shih-Feng and Guo, Meihui and Chen, May-Ru},
  journal={Quantitative Finance},
  volume={20},
  number={1},
  pages={69--79},
  year={2020},
  publisher={Taylor \& Francis}
}

@article{3,
  title={Multivariate time-varying complex signal processing framework and its application in rotating machinery rotor-bearing system},
  author={Huang, Jie and Cui, Xiaolong and Li, Chaoshun and Xiao, Zhihuai and Chen, Qiming},
  journal={Measurement Science and Technology},
  volume={33},
  number={12},
  pages={125114},
  year={2022},
  publisher={IOP Publishing}
}

@article{4,
  title={A comprehensive framework for uncovering non-linearity and Chaos in financial markets: Empirical evidence for four major stock market indices},
  author={Inglada-Perez, Lucia},
  journal={Entropy},
  volume={22},
  number={12},
  pages={1435},
  year={2020},
  publisher={MDPI}
}

@article{5,
  title={High dimensional nonlinear spring characteristic modelling and vibration analyses of subharmonic resonance of a dual-rotor system based on energy tracks},
  author={Liu, Jun and Wang, Chang and Luo, Zhiwei},
  journal={Applied Mathematical Modelling},
  volume={91},
  pages={390--411},
  year={2021},
  publisher={Elsevier}
}

@article{6,
  title={Combining geomorphometry, feature extraction techniques and Earth-surface processes research: The way forward},
  author={Sofia, Giulia},
  journal={Geomorphology},
  volume={355},
  pages={107055},
  year={2020},
  publisher={Elsevier}
}

@article{7,
  title={Evaluating the neurophysiological evidence for predictive processing as a model of perception},
  author={Walsh, Kevin S and McGovern, David P and Clark, Andy and O'Connell, Redmond G},
  journal={Annals of the new York Academy of Sciences},
  volume={1464},
  number={1},
  pages={242--268},
  year={2020},
  publisher={Wiley Online Library}
}

@article{8,
  title={Uniform phase empirical mode decomposition: An optimal hybridization of masking signal and ensemble approaches},
  author={Wang, Yung-Hung and Hu, Kun and Lo, Men-Tzung},
  journal={Ieee Access},
  volume={6},
  pages={34819--34833},
  year={2018},
  publisher={IEEE}
}

@article{9,
  title={The spatial and signal characteristics of physiologic high frequency oscillations},
  author={Alkawadri, Rafeed and Gaspard, Nicolas and Goncharova, Irina I and Spencer, Dennis D and Gerrard, Jason L and Zaveri, Hitten and Duckrow, Robert B and Blumenfeld, Hal and Hirsch, Lawrence J},
  journal={Epilepsia},
  volume={55},
  number={12},
  pages={1986--1995},
  year={2014},
  publisher={Wiley Online Library}
}

@article{10,
  title={Variational mode decomposition},
  author={Dragomiretskiy, Konstantin and Zosso, Dominique},
  journal={IEEE transactions on signal processing},
  volume={62},
  number={3},
  pages={531--544},
  year={2013},
  publisher={IEEE}
}

@article{11,
  title={Dynamic mode decomposition and its variants},
  author={Schmid, Peter J},
  journal={Annual Review of Fluid Mechanics},
  volume={54},
  pages={225--254},
  year={2022},
  publisher={Annual Reviews}
}

@article{12,
  title={Principal component analysis},
  author={Wold, Svante and Esbensen, Kim and Geladi, Paul},
  journal={Chemometrics and intelligent laboratory systems},
  volume={2},
  number={1-3},
  pages={37--52},
  year={1987},
  publisher={Elsevier}
}

@article{13,
  title={Adaptive signal processing algorithms based on EMD and ITD},
  author={Voznesensky, Alexander and Kaplun, Dmitrii},
  journal={IEEE Access},
  volume={7},
  pages={171313--171321},
  year={2019},
  publisher={IEEE}
}

@article{14,
  title={A coarse-to-fine decomposing strategy of VMD for extraction of weak repetitive transients in fault diagnosis of rotating machines},
  author={Jiang, Xingxing and Wang, Jun and Shi, Juanjuan and Shen, Changqing and Huang, Weiguo and Zhu, Zhongkui},
  journal={Mechanical Systems and Signal Processing},
  volume={116},
  pages={668--692},
  year={2019},
  publisher={Elsevier}
}

@misc{SGVMD,
      title={A Sequential Variational Mode Decomposition Method}, 
      author={Wei Chen},
      year={2021},
      eprint={2103.05874},
      archivePrefix={arXiv},
      primaryClass={eess.SP}
}

@article{16,
  title={Atmospheric turbulence-degraded image restoration using principal components analysis},
  author={Li, Dalong and Mersereau, Russell M and Simske, Steven},
  journal={IEEE Geoscience and Remote Sensing Letters},
  volume={4},
  number={3},
  pages={340--344},
  year={2007},
  publisher={IEEE}
}

@article{17,
  title={Applications of the dynamic mode decomposition},
  author={Schmid, Peter J and Li, Larry and Juniper, Matthew P and Pust, Oliver},
  journal={Theoretical and computational fluid dynamics},
  volume={25},
  pages={249--259},
  year={2011},
  publisher={Springer}
}

@article{wu,
  title={The RFI Fast Mitigation Algorithm Based on Block LMS Filter},
  author={Wu, Han and zhang, hailong and Yazhou, Zhang and Wang, Jie and Du, Xu and Zhang, Ting and YE, Xinchen},
  journal={Research in Astronomy and Astrophysics},
  year={2024}
}


@article{18,
  title={Multiple signal classification algorithm for super-resolution fluorescence microscopy},
  author={Agarwal, Krishna and Mach{\'a}{\v{n}}, Radek},
  journal={Nature communications},
  volume={7},
  number={1},
  pages={13752},
  year={2016},
  publisher={Nature Publishing Group UK London}
}

@inproceedings{19,
  title={Estimation of signal parameters via rotational invariance techniques-ESPRIT},
  author={Paulraj, Arogyaswami and Roy, Richard and Kailath, Thomas},
  booktitle={Nineteeth Asilomar Conference on Circuits, Systems and Computers, 1985.},
  pages={83--89},
  year={1985},
  organization={IEEE}
}


